Tooling for Time- and Space-efficient git Repository Mining

Software projects under version control grow with each commit, accumulating up to hundreds of thousands of commits per repository. Especially for such large projects, the traversal of a repository and data extraction for static source code analysis poses a trade-off between granularity and speed. We showcase the command-line tool pyrepositoryminer that combines a set of optimization approaches for efficient traversal and data extraction from git repositories while being adaptable to third-party and custom software metrics and data extractions. The tool is written in Python and combines bare repository access, in-memory storage, parallelization, caching, change-based analysis, and optimized communication between the traversal and custom data extraction components. The tool allows for both metrics written in Python and external programs for data extraction. A single-thread performance evaluation based on a basic mining use case shows a mean speedup of 15.6x to other freely available tools across four mid-sized open source projects. A multi-threaded execution allows for load distribution among cores and, thus, a mean speedup up to 86.9x using 12 threads.

==> measurements/commit_counts.csv <==
project,number_of_commits
numpy,17122
matplotlib,17183
pandas,25464
tensorflow,76299


==> measurements/mining-performance.csv <==
implementation,project,runtime,commits_per_second,commits
PyDriller,numpy,4324.026,3.95973567226469,17122
PyDriller,pandas,10804.076,2.35688827068599,25464
PyDriller,matplotlib,9260.764,1.85546246508387,17183
PyDriller,tensorflow,65334.502,1.1678209470395902,76299
pyrepositoryminer1,numpy,214.682,79.7551727671626,17122
pyrepositoryminer1,pandas,455.493,55.9042619754859,25464
pyrepositoryminer1,matplotlib,514.692,33.3850147272544,17183
pyrepositoryminer1,tensorflow,38953.06,1.95874213733144,76299
pyrepositoryminer4,numpy,78.28,218.727644353602,17122
pyrepositoryminer4,pandas,166.943,152.531103430512,25464
pyrepositoryminer4,matplotlib,172.639,99.5313920956447,17183
pyrepositoryminer4,tensorflow,10630.892,7.17710235415805,76299
pyrepositoryminer8,numpy,49.971,342.638730463669,17122
pyrepositoryminer8,pandas,110.052,231.381528731872,25464
pyrepositoryminer8,matplotlib,101.481,169.322336200865,17183
pyrepositoryminer8,tensorflow,5754.686,13.2585861331096,76299
pyrepositoryminer12,numpy,41.465,412.926564572531,17122
pyrepositoryminer12,pandas,91.789,277.4188628267,25464
pyrepositoryminer12,matplotlib,79.453,216.266220281173,17183
pyrepositoryminer12,tensorflow,4220.376,18.0787209480861,76299


==> measurements/pydriller-measurements.json <==
{
  "results": [
    {
      "command": "python pydrillertest/main.py ./repositories/numpy.git",
      "mean": 4.2364413722,
      "stddev": 0.13494950770143344,
      "median": 4.299402279000001,
      "user": 3.74168504,
      "system": 0.72014826,
      "min": 4.039690724,
      "max": 4.369751777,
      "times": [
        4.315417329,
        4.039690724,
        4.369751777,
        4.157944752000001,
        4.299402279000001
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy"
      }
    },
    {
      "command": "python pydrillertest/main.py ./repositories/pandas.git",
      "mean": 8.2505434704,
      "stddev": 0.08301921188061803,
      "median": 8.271191609,
      "user": 7.657767439999999,
      "system": 0.7921214599999999,
      "min": 8.150347174,
      "max": 8.362729602,
      "times": [
        8.362729602,
        8.189588355,
        8.150347174,
        8.271191609,
        8.278860612
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas"
      }
    },
    {
      "command": "python pydrillertest/main.py ./repositories/matplotlib.git",
      "mean": 2.3471278276000005,
      "stddev": 0.05661262310494192,
      "median": 2.364342912,
      "user": 1.75439284,
      "system": 0.8925236599999999,
      "min": 2.2629821970000004,
      "max": 2.4000865630000003,
      "times": [
        2.364342912,
        2.4000865630000003,
        2.3184705240000003,
        2.2629821970000004,
        2.389756942
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib"
      }
    },
    {
      "command": "python pydrillertest/main.py ./repositories/tensorflow.git",
      "mean": 28.0531058124,
      "stddev": 0.4613834441737854,
      "median": 27.811834770999997,
      "user": 26.63479444,
      "system": 2.1867388599999997,
      "min": 27.595188700999998,
      "max": 28.714906926999998,
      "times": [
        27.595188700999998,
        28.340982654999998,
        27.811834770999997,
        27.802616007999998,
        28.714906926999998
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow"
      }
    }
  ]
}


==> measurements/pyrepositoryminer-measurements-2.json <==
{
  "results": [
    {
      "command": "pyrepositoryminer branch --no-remote numpy.git | pyrepositoryminer commits --limit 500 numpy.git | pyrepositoryminer analyze numpy.git pylinecount --workers 1",
      "mean": 3.999532296420001,
      "stddev": 0.17436795669680796,
      "median": 4.06150852862,
      "user": 4.7492695,
      "system": 1.1990449799999998,
      "min": 3.71366249462,
      "max": 4.16945625662,
      "times": [
        3.71366249462,
        3.97302117262,
        4.080013029620001,
        4.16945625662,
        4.06150852862
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote pandas.git | pyrepositoryminer commits --limit 500 pandas.git | pyrepositoryminer analyze pandas.git pylinecount --workers 1",
      "mean": 3.1470472358199997,
      "stddev": 0.12895117663305372,
      "median": 3.12678112662,
      "user": 3.8732596999999998,
      "system": 1.4574195799999998,
      "min": 3.01323674462,
      "max": 3.34198714462,
      "times": [
        3.34198714462,
        3.01323674462,
        3.12678112662,
        3.05820071462,
        3.19503044862
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote matplotlib.git | pyrepositoryminer commits --limit 500 matplotlib.git | pyrepositoryminer analyze matplotlib.git pylinecount --workers 1",
      "mean": 3.72259535842,
      "stddev": 0.19033202948464029,
      "median": 3.75275510462,
      "user": 4.4026615,
      "system": 1.3700473799999997,
      "min": 3.48260517262,
      "max": 3.9182892806200003,
      "times": [
        3.75275510462,
        3.88458971962,
        3.48260517262,
        3.9182892806200003,
        3.5747375146200002
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote tensorflow.git | pyrepositoryminer commits --limit 500 tensorflow.git | pyrepositoryminer analyze tensorflow.git pylinecount --workers 1",
      "mean": 26.089523788420003,
      "stddev": 0.45261636423737706,
      "median": 26.18226112062,
      "user": 26.6686919,
      "system": 4.058859979999999,
      "min": 25.38787709762,
      "max": 26.53496098562,
      "times": [
        25.38787709762,
        26.18226112062,
        25.94021644162,
        26.40230329662,
        26.53496098562
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote numpy.git | pyrepositoryminer commits --limit 500 numpy.git | pyrepositoryminer analyze numpy.git pylinecount --workers 4",
      "mean": 0.8471011666200001,
      "stddev": 0.010350947619251693,
      "median": 0.8422560426200001,
      "user": 2.8083626999999995,
      "system": 0.19236157999999998,
      "min": 0.83567648362,
      "max": 0.86127101062,
      "times": [
        0.84216865462,
        0.86127101062,
        0.85413364162,
        0.8422560426200001,
        0.83567648362
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote pandas.git | pyrepositoryminer commits --limit 500 pandas.git | pyrepositoryminer analyze pandas.git pylinecount --workers 4",
      "mean": 0.8280732802200002,
      "stddev": 0.02372624476556244,
      "median": 0.83092758262,
      "user": 2.8225422999999994,
      "system": 0.24422798,
      "min": 0.80335876262,
      "max": 0.85363095262,
      "times": [
        0.85363095262,
        0.8482785096200001,
        0.83092758262,
        0.8041705936200001,
        0.80335876262
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote matplotlib.git | pyrepositoryminer commits --limit 500 matplotlib.git | pyrepositoryminer analyze matplotlib.git pylinecount --workers 4",
      "mean": 0.8522662696200001,
      "stddev": 0.016400058768601657,
      "median": 0.85354477462,
      "user": 2.7645140999999995,
      "system": 0.20860837999999998,
      "min": 0.8281278646200001,
      "max": 0.8743564636200001,
      "times": [
        0.85137095762,
        0.8743564636200001,
        0.8281278646200001,
        0.85393128762,
        0.85354477462
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote tensorflow.git | pyrepositoryminer commits --limit 500 tensorflow.git | pyrepositoryminer analyze tensorflow.git pylinecount --workers 4",
      "mean": 5.45529358202,
      "stddev": 0.027076168333075176,
      "median": 5.45022362162,
      "user": 21.862737699999997,
      "system": 0.6734123799999999,
      "min": 5.420355248620001,
      "max": 5.495494924620001,
      "times": [
        5.46110964362,
        5.45022362162,
        5.44928447162,
        5.495494924620001,
        5.420355248620001
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote numpy.git | pyrepositoryminer commits --limit 500 numpy.git | pyrepositoryminer analyze numpy.git pylinecount --workers 12",
      "mean": 0.60441952582,
      "stddev": 0.02934854730767076,
      "median": 0.59207024862,
      "user": 4.3323897,
      "system": 0.45990117999999997,
      "min": 0.5712723616200001,
      "max": 0.64656458862,
      "times": [
        0.59173750662,
        0.64656458862,
        0.62045292362,
        0.59207024862,
        0.5712723616200001
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy.git",
        "workers": "12"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote pandas.git | pyrepositoryminer commits --limit 500 pandas.git | pyrepositoryminer analyze pandas.git pylinecount --workers 12",
      "mean": 0.62273773202,
      "stddev": 0.020769010070104652,
      "median": 0.61949472662,
      "user": 4.9675603,
      "system": 0.49965778,
      "min": 0.5945002246200001,
      "max": 0.65109443562,
      "times": [
        0.65109443562,
        0.63166684362,
        0.5945002246200001,
        0.6169324296200001,
        0.61949472662
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas.git",
        "workers": "12"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote matplotlib.git | pyrepositoryminer commits --limit 500 matplotlib.git | pyrepositoryminer analyze matplotlib.git pylinecount --workers 12",
      "mean": 0.6350864316200001,
      "stddev": 0.01520124178481757,
      "median": 0.63345886162,
      "user": 4.487241299999999,
      "system": 0.45628778,
      "min": 0.61531598562,
      "max": 0.65639494062,
      "times": [
        0.6289370376200001,
        0.61531598562,
        0.64132533262,
        0.63345886162,
        0.65639494062
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib.git",
        "workers": "12"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote tensorflow.git | pyrepositoryminer commits --limit 500 tensorflow.git | pyrepositoryminer analyze tensorflow.git pylinecount --workers 12",
      "mean": 3.1815848736200003,
      "stddev": 0.020851763371397835,
      "median": 3.17789568062,
      "user": 36.2124309,
      "system": 1.18477998,
      "min": 3.15741789662,
      "max": 3.21408634662,
      "times": [
        3.15741789662,
        3.21408634662,
        3.17789568062,
        3.17316320362,
        3.18536124062
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow.git",
        "workers": "12"
      }
    }
  ]
}


==> measurements/pyrepositoryminer-measurements.json <==
{
  "results": [
    {
      "command": "pyrepositoryminer branch --no-remote numpy.git | pyrepositoryminer commits --limit 500 numpy.git | pyrepositoryminer analyze numpy.git pylinecount --workers 1",
      "mean": 4.1442695024,
      "stddev": 0.3216459994329561,
      "median": 4.061830121400001,
      "user": 4.93110732,
      "system": 1.15637456,
      "min": 3.9291777054,
      "max": 4.705287662400001,
      "times": [
        4.705287662400001,
        4.0877250554,
        4.061830121400001,
        3.9373269674,
        3.9291777054
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote pandas.git | pyrepositoryminer commits --limit 500 pandas.git | pyrepositoryminer analyze pandas.git pylinecount --workers 1",
      "mean": 3.1945186673999997,
      "stddev": 0.17930779078979317,
      "median": 3.1948547044,
      "user": 3.92330472,
      "system": 1.4894183599999997,
      "min": 3.0201444254,
      "max": 3.4713140354,
      "times": [
        3.2334269984,
        3.0201444254,
        3.0528531734,
        3.1948547044,
        3.4713140354
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote matplotlib.git | pyrepositoryminer commits --limit 500 matplotlib.git | pyrepositoryminer analyze matplotlib.git pylinecount --workers 1",
      "mean": 3.6577895118,
      "stddev": 0.14247767411250478,
      "median": 3.6101184674,
      "user": 4.360948519999999,
      "system": 1.3660697599999998,
      "min": 3.5422214264,
      "max": 3.8887411874,
      "times": [
        3.5534354774,
        3.8887411874,
        3.6101184674,
        3.6944310004,
        3.5422214264
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote tensorflow.git | pyrepositoryminer commits --limit 500 tensorflow.git | pyrepositoryminer analyze tensorflow.git pylinecount --workers 1",
      "mean": 25.7524298098,
      "stddev": 0.30921817616685854,
      "median": 25.5904935764,
      "user": 26.211658319999998,
      "system": 3.90115116,
      "min": 25.4657739224,
      "max": 26.1504275964,
      "times": [
        25.5904935764,
        25.4657739224,
        25.5385759274,
        26.0168780264,
        26.1504275964
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow.git",
        "workers": "1"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote numpy.git | pyrepositoryminer commits --limit 500 numpy.git | pyrepositoryminer analyze numpy.git pylinecount --workers 4",
      "mean": 0.8548373242,
      "stddev": 0.02524821382636984,
      "median": 0.8661567614000001,
      "user": 2.8271911199999997,
      "system": 0.18728736,
      "min": 0.8148518734000001,
      "max": 0.8798412194,
      "times": [
        0.8661567614000001,
        0.8468953864000001,
        0.8798412194,
        0.8664413804000001,
        0.8148518734000001
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote pandas.git | pyrepositoryminer commits --limit 500 pandas.git | pyrepositoryminer analyze pandas.git pylinecount --workers 4",
      "mean": 0.838703029,
      "stddev": 0.019138682661092265,
      "median": 0.8288510244,
      "user": 2.8277389199999994,
      "system": 0.25360616,
      "min": 0.8184713084,
      "max": 0.8626756754,
      "times": [
        0.8184713084,
        0.8626756754,
        0.8282416944000001,
        0.8552754424000001,
        0.8288510244
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote matplotlib.git | pyrepositoryminer commits --limit 500 matplotlib.git | pyrepositoryminer analyze matplotlib.git pylinecount --workers 4",
      "mean": 0.8441155104,
      "stddev": 0.03132338435444471,
      "median": 0.8325876854,
      "user": 2.76133892,
      "system": 0.19644896,
      "min": 0.8199520434,
      "max": 0.8986230354000001,
      "times": [
        0.8986230354000001,
        0.8401735694000001,
        0.8292412184000001,
        0.8325876854,
        0.8199520434
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote tensorflow.git | pyrepositoryminer commits --limit 500 tensorflow.git | pyrepositoryminer analyze tensorflow.git pylinecount --workers 4",
      "mean": 5.4281639124000005,
      "stddev": 0.06314319675366228,
      "median": 5.4330016454,
      "user": 21.68468412,
      "system": 0.71160576,
      "min": 5.336839401400001,
      "max": 5.511082213400001,
      "times": [
        5.4112015304000005,
        5.511082213400001,
        5.336839401400001,
        5.4330016454,
        5.4486947714000005
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow.git",
        "workers": "4"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote numpy.git | pyrepositoryminer commits --limit 500 numpy.git | pyrepositoryminer analyze numpy.git pylinecount --workers 12",
      "mean": 0.6198301086000001,
      "stddev": 0.016625937343100663,
      "median": 0.6183319664000001,
      "user": 4.35582432,
      "system": 0.40982936,
      "min": 0.5973970754000001,
      "max": 0.6364787534,
      "times": [
        0.6364787534,
        0.6356473084,
        0.6112954394000001,
        0.5973970754000001,
        0.6183319664000001
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "numpy.git",
        "workers": "12"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote pandas.git | pyrepositoryminer commits --limit 500 pandas.git | pyrepositoryminer analyze pandas.git pylinecount --workers 12",
      "mean": 0.5966953522,
      "stddev": 0.011350350207473141,
      "median": 0.5938404644,
      "user": 4.887128919999999,
      "system": 0.46201155999999993,
      "min": 0.5809004084,
      "max": 0.6099021064000001,
      "times": [
        0.5935662814,
        0.5809004084,
        0.5938404644,
        0.6099021064000001,
        0.6052675004
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "pandas.git",
        "workers": "12"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote matplotlib.git | pyrepositoryminer commits --limit 500 matplotlib.git | pyrepositoryminer analyze matplotlib.git pylinecount --workers 12",
      "mean": 0.6327014058,
      "stddev": 0.010948373587995119,
      "median": 0.6364304844,
      "user": 4.47852432,
      "system": 0.46699236,
      "min": 0.6169183584000001,
      "max": 0.6444955854000001,
      "times": [
        0.6444955854000001,
        0.6169183584000001,
        0.6390490374000001,
        0.6364304844,
        0.6266135634000001
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "matplotlib.git",
        "workers": "12"
      }
    },
    {
      "command": "pyrepositoryminer branch --no-remote tensorflow.git | pyrepositoryminer commits --limit 500 tensorflow.git | pyrepositoryminer analyze tensorflow.git pylinecount --workers 12",
      "mean": 3.124147566,
      "stddev": 0.02244588334142175,
      "median": 3.1249484574,
      "user": 35.60717552,
      "system": 1.1873919599999998,
      "min": 3.0907234164,
      "max": 3.1518364694,
      "times": [
        3.1189138923999997,
        3.1518364694,
        3.1343155944,
        3.0907234164,
        3.1249484574
      ],
      "exit_codes": [
        0,
        0,
        0,
        0,
        0
      ],
      "parameters": {
        "repo": "tensorflow.git",
        "workers": "12"
      }
    }
  ]
}


==> measurements/traversal-performance.csv <==
implementation,project,runtime,commits_per_second,commits
PyDriller,numpy,2.526,6778.30562153603,17122
PyDriller,pandas,3.582,7108.87772194305,25464
PyDriller,matplotlib,3.448,4983.4686774942,17183
PyDriller,tensorflow,11.282,6762.89664953023,76299
pyrepositoryminer,numpy,0.602,28441.8604651163,17122
pyrepositoryminer,pandas,0.835,30495.8083832335,25464
pyrepositoryminer,matplotlib,0.622,27625.4019292604,17183
pyrepositoryminer,tensorflow,2.143,35603.8264115726,76299

